Development of energy calibration and data analysis systems for the NUCLEUS experiment

Coherent elastic neutrino-nucleus scattering (CEvNS) opens new approaches for the search of new physics beyond the Standard Model. The NUCLEUS experiment aims to use the intense antineutrino flux produced from nuclear reactor cores to perform measurements of the CEvNS cross-section via gram-scale ultra-low threshold cryogenic detectors. A common problem with low threshold detectors is the calibration, since most radioactive sources tend to saturate the dynamical range of the sensors. In this dissertation, a photon-statistic based optical calibration setup has been developed and tested using detectors from the BULLKID R&D project. Both the developed hardware setup and the relative control software allow to automatically perform a full calibration of an array of detectors. During the development of this work, the DIANA analysis framework, developed for the CUORE experiment, has been compatibilized with the NUCLEUS DAQ and a new automatic analysis protocol was developed using the data from the NUCLEUS prototype runs. This protocol proved to be accurate at reproducing the results obtained via a model dependent study performed with an almost event by event inspection that was carried out in the early stages of NUCLEUS. Particular focus was given to the development of an event reconstruction procedure used to measure the energy of events that lie outside the linear response region of the detector. The last activity done for the NUCLEUS experiment was to develop a python based toolkit for the study of the discovery potential of the experiment. This toolkit was originally developed in the early stages of NUCLEUS by J.Rothe and has been intensely upgraded during the work presented in this thesis, in order to deal with different types of statistical checks and procedures.

==> Data and scripts/prova_bkg.csv <==
,#Bins,#Counts
0,2501.287099956171,-2.5377463295024497e-23
1,2516.2883674667505,2.0
2,2531.2896349773296,1.0
3,2546.290902487909,2.0
4,2561.2921699984886,1.0
5,2576.2934375090676,1.0
6,2591.294705019647,2.0
7,2606.295972530226,3.0
8,2621.2972400408057,4.0
9,2636.2985075513852,3.0
10,2651.2997750619643,3.0
11,2666.301042572544,5.0
12,2681.3023100831233,-1.8494527606702656e-16
13,2696.3035775937024,2.9999999999999996
14,2711.304845104282,-2.0029953320602756e-15
15,2726.3061126148614,0.9999999999999936
16,2741.3073801254404,4.99999999999998
17,2756.30864763602,4.999999999999938
18,2771.309915146599,3.9999999999998104
19,2786.3111826571785,1.9999999999994353
20,2801.312450167758,0.9999999999983461
21,2816.313717678337,1.9999999999952427
22,2831.3149851889166,0.9999999999865591
23,2846.316252699496,1.9999999999627012
24,2861.317520210075,4.999999999898336
25,2876.3187877206547,2.999999999727828
26,2891.320055231234,2.9999999992843094
27,2906.321322741813,2.999999998151532
28,2921.3225902523927,2.9999999953107475
29,2936.323857762972,1.999999988315761
30,2951.3251252735513,5.999999971404198
31,2966.326392784131,1.9999999312600514
32,2981.32766029471,3.9999998376990056
33,2996.3289278052894,0.9999996236098764
34,3011.330195315869,0.9999991426457234
35,3026.331462826448,2.999998081828301
36,3041.3327303370274,3.999995784785296
37,3056.3339978476065,5.9999909017684985
38,3071.335265358186,2.999980711461296
39,3086.3365328687655,1.9999598350961538
40,3101.3378003793446,0.9999178515832863
41,3116.339067889924,6.999834972346544
42,3131.3403354005036,5.999674373821467
43,3146.3416029110826,8.99936891630218
44,3161.342870421662,10.998798677332347
45,3176.3441379322417,2.997753856787535
46,3191.3454054428207,5.995875034928378
47,3206.3466729534002,1.9925593963838497
48,3221.3479404639793,2.986817398511783
49,3236.349207974559,5.977059697566335
50,3251.3504754851383,8.960789514850122
51,3266.3517429957174,6.934172046506826
52,3281.353010506297,8.89145156846349
53,3296.3542780168764,7.824190713058961
54,3311.3555455274554,7.720317602689098
55,3326.356813038035,6.562987845872466
56,3341.358080548614,10.329302080903753
57,3356.3593480591935,5.98896669255625
58,3371.360615569773,9.503044023175867
59,3386.361883080352,10.823003879698238
60,3401.3631505909316,9.890351203365046
61,3416.364418101511,12.637151912794929
62,3431.36568561209,12.987793330957938
63,3446.3669531226697,13.86227945449306
64,3461.368220633249,13.181259502922199
65,3476.369488143828,8.872812906347766
66,3491.3707556544077,10.880769450630254
67,3506.372023164987,-0.8259502562398247
68,3521.3732906755663,-6.24379453762732
69,3536.374558186146,4.6740723601800696


==> Data and scripts/spectrum_Run1.txt <==
4268.5446
140.999347
3680.45142
2604.71284
3729.13844
32.0397348
11677.0908
313.682089
115.736043
3769.32337
3725.55843
3688.08375
15537.2068
3715.52271
3687.67835
31.7504554
187.927253
6439.10394
3758.39377
3724.38849
42.861219
30.6128751
17.9641114
3522.32364
78.0155652
3661.76324
3594.33018
2746.12607
3144.73081
3587.58494
162.132234
3995.92656
4154.08118
3708.04892
3462.14204
3856.02075
3917.9111
12924.2074
3777.39062
7324.47098
3886.50704
3697.87988
4093.63969
2457.72929
1906.81839
12101.8299
4059.11447
3628.86784
4114.71028
49.0307802
3725.87509
3684.06269
4167.93079
3760.72702
3047.65471
3814.34628
3502.64529
125.330069
3603.17607
3583.82931
186.67849
3761.08905
20.7726349
3545.40176
45.8111328
3923.87768
4042.87377
4095.36851
18080.9967
3705.81762
3720.25593
4002.1468
3695.43951
3068.41925
41.7259347
3302.9015
3531.91555
3621.76534
3717.32011
3726.04904
3646.15325
35.2293697
3763.9897
3215.11136
207.024382
512.071004
3877.9258
3639.32743
3608.90006
2762.54684
2268.69151
10149.3834
20133.758
3502.08387
3542.26397
3641.27695
3396.05296
398.298834
3844.38138
3858.80794
12338.0601
13437.1577
3855.1668
57.0467437
8941.36256
3534.41096
8633.09753
3620.74663
3723.1194
25.6901647
4207.79658
4188.93874
27.6490342
3812.09032
3900.62497
3811.21532
4121.32631
3849.3769
4184.68036
9521.01014
3749.34968
3809.57262
4109.49663
671.639517
3424.92459
3649.16136
3435.14817
3862.72362
144.034881
4325.46657
3959.16773
4027.21235
11744.3333
100.48468
8475.41929
3927.32849
3879.30107
3872.18185
19202.7574
752.226575
3884.21655
8895.69471
59.1222544
15512.1619
86.4488026
3982.94177
4194.08785
3846.66272
3953.90166
3821.23442
692.519861
3786.70194
3799.03115
3887.62066
4464.08626
3929.13248
1005.04213
3881.18772
36.5615971
3919.75008
15851.4961
3703.5522
3873.70244
4227.41981
107.018914
3862.3926
3719.6651
4162.80216
457.942022
10147.4886
241.340571
88.1102507
34.5643249
3778.61181
3892.14158
4289.27366
3765.63169
45.120081
3654.59607
28.223911
3771.71778
3603.587
74.8542824
121.673866
3673.62541
4037.63952
177.075383
3734.50648
3670.6584
7572.66778
3729.70174
3753.44959
3722.28318
3676.79899
3634.17388
16235.3225
2585.46461
31.4226727
3929.33952
3849.79481
3887.12055
396.445809
116.921408
3785.58184
120.963027
3930.60835
4195.06568
5194.93343
4402.33206
4365.42591
3813.20663
131.587241
4207.2789
2633.28247
3781.47391
3851.118
687.553317
3598.9631
74.5015884
18882.7359
3567.6341
5039.54136
3649.24311
3604.73081
20617.1055
3345.4878
3268.89026
14362.1508
3539.51879
4309.43748
3466.48673
3639.03388
19043.9053
3857.63188
3785.26092
5381.03945
3649.56939
1135.25172
3549.03342
3807.54877
3743.8674
3817.90041
3787.37919
3817.45182
4255.22659
3665.18003
3668.13751
2377.75638
2609.87198
3252.03977
20203.6033
3566.33429
283.146121
4114.18405
140.321669
44.2125512
3555.37225
374.252285
311.464266
5075.48163
3202.38934
3909.76096
217.403636
16290.5686
4038.40627
3870.30515
3858.94625
3890.09244
4018.55924
3834.14869
27.3241927
3324.29197
309.995211
16492.1571
156.002696
15323.5066
3644.07451
2953.11637
3771.99609
202.396552
76.885118
3317.29475
3560.76819
3637.42721
2047.26847
3032.36214
14031.6443
6940.32434
3689.13874
3659.01449
934.048548
7656.0482
3416.79784
183.477642
3644.23337
3553.348
3637.56155
3512.9739
3455.76085
3641.70833
3478.58103
21.524511
3672.09699
3513.3756
3600.67541
3829.14094
3705.54157
4766.11765
3737.88352
3709.74067
3672.82054
10561.6303
3670.92344
3795.22548
2885.95652
23.1838322
4834.21066
131.359373
3682.53937
3056.3294
32.4549635
3711.44666
3547.27947
3630.35965
11.0766932
37.3457544
3840.42736
3622.23446
3706.80071
60.82854
3839.88982
3659.30594
4237.17028
3544.8126
3707.39459
6988.65593
2747.80499
19119.7487
33.5644778
17502.1308
3717.742
3637.9973
13424.9768
3949.73419
189.472261
3528.45144
3866.56678
1499.63363
3616.76266
53.1236325
7438.22201
3625.55688
104.081248
16668.6649
3681.6986
3791.83606
9899.23171
975.540256
611.699258
3694.94238
4147.13775
3701.09757
35.8944716
3680.09705
3696.19351
3690.97706
4287.84685
68.3003207
184.167916
1885.6116
3600.06876
4001.8833
4057.20824
3567.79529
16014.7696
3762.1458
3597.73101
20467.2077
3662.15568
23.0215091
4148.86992
4538.31015
3275.87904
6865.16692
11559.7946
3764.14457
19750.4209
4153.81009
15663.0844
3418.48659
56.6658692
3684.85106
3487.29718
3594.90732
3764.12695
3632.68151
3056.85172
3242.74123
3633.85264
4907.36391
4116.59027
3696.62829
13472.1402
6639.39571
31.1150567
3392.06865
217.018558
1608.48419
67.1467979
3735.62674
3738.37777
3733.97268
4131.15774
429.140471
3670.4654
3612.0495
25.1424317
3572.219
3625.66575
3732.11877
3728.4717
130.462624
4062.40795
16488.2705
5556.51932
3587.59881
4062.9822
3768.22747
99.8242864
5810.63559
17499.7412
3609.95864
3557.61501
3637.12425
156.71587
3628.33055
3733.91776
4083.27803
88.9497521
3787.8239
16957.1481
3130.87554
4501.46443
3398.04855
3933.82777
3197.4508
3848.97412
3747.30298
3893.84481
1493.6527
17364.4466
3812.37846
3603.50237
3716.15103
198.495161
2701.0924
3829.0753
53.5748542
4147.73714
3784.01117
3715.03791
3777.91254
3574.54907
3654.5795
3728.05355
3654.19465
3697.56103
33.8846992
3558.93202
3716.39232
3727.78545
19680.3243
3748.62412
3947.95978
3665.17806
3655.27522
3542.87801
3666.30129
3794.7567
22.1774118
45.0551251
351.755541
4032.86793
1325.95523
3804.10728
7145.79519
3587.04911
3696.27905
3603.76228
3774.42261
3887.99866
4078.66055
3648.96351
3711.27376
4067.96613
13886.2384
82.7434867
7916.32323
3747.49027
3696.30779
323.948143
3659.51646
3787.84966
3630.40622
3688.546
3560.74098
1707.89301
17019.1882
3443.53306
16.528174
16.5328662
3795.98498
3917.5607
3833.80426
89.8187444
3895.28213
136.683034
88.1892317
3918.7155
51.8731394
4010.87981
4028.43356
9614.85964
3734.50527
33.4908635
133.468194
6836.78324
3716.79419
3716.13154
4055.18143
3794.58474
3857.18053
3497.31604
3574.79061
27.7452894
19202.0736
3618.93666
1128.43708
3818.01879
3797.63661
3869.12496
3764.41611
3716.38008
3693.77508
1951.73985
3095.842
3460.12945
3456.07523
7210.52234
3664.39276
3680.44777
17.2347182
3700.83339
4000.68716
3559.20404
630.838835
3644.43259
7187.64481
13.9121442
19986.599
4034.33351
3397.76435
3492.65329
3158.48024
3432.45856
4125.40116
5022.35407
3599.24671
3677.69709
3984.88879
11286.2095
3746.83037
3612.23523
3701.75463
42.5020141
95.5476246
3789.03178
3747.27222
3715.22986
4193.60708
248.152726
3772.80107
3799.46665
3813.68295
3443.83343
3709.57189
3646.9404
3755.47745
3669.30527
3589.21861
23.4273698
7413.16787
49.4393364
3708.18265
3789.99404
3721.43976
3780.36009
20437.8665
3410.37557
31.7785539
47.1616703
463.773651
77.9486485
16403.4446
3687.76745
26.583091
3793.00467
3901.94607
3842.02708
17.0562792
3713.32946
3568.94443
3759.36058
2867.279
3588.84449
26.4769425
58.803842
3586.06382
3744.76929
3743.963
64.3230215
3812.45432
3731.16308
3748.64016
3165.54335
3377.1796
11054.5184
3741.64628
3701.87573
3785.29933
9006.58194
3865.91441
3699.39681
3622.89499
3699.02355
3624.21285
3936.47062
16712.09
3683.10442
126.650598
777.857102
3688.34995
3739.29819
3666.40954
84.1047674
14997.5794
3674.14796
3702.3794
16676.9259
3657.14447
3701.29038
258.394574
3701.08771
3636.6352
3734.77058
3759.61216
3958.83866
3806.41123
3702.93405
162.455779
3976.51138
3807.89287
3424.75434
3312.59846
42.2621856
3453.54717
18564.4555
3712.38436
3591.34002
3786.70696
42.2310694
3672.35185
3564.92623
3811.80376
3414.85541
3792.66944
3770.54378
3803.87943
4143.42052
11982.3201
4387.85226
3936.33538
3853.31791
7344.78499
36.7949627
4011.62928
30.7275954
3263.12769
42.1785806
3719.86063
3758.71928
3790.32126
3831.81407
3873.08712
3856.54169
3787.18076
3873.51761
3864.23064
915.300484
3824.89321
207.874005
3778.81651
44.0101373
5608.28361
3804.8764
3678.98694
3582.88473
3673.68119
16823.4101
3660.54058
159.376863
14505.6569
3765.47883
1978.64572
2993.68731
3504.14498
3648.87065
3714.55626
3558.59239
3614.70781
3791.92594
3742.9418
4068.50001
3709.72036
15.8906367
8347.77169
3656.22229
15971.4665
113.752155
3605.23714
3720.85002
59.7730768
3563.75569
3572.29204
10342.6175
3196.92479
108.338723
3769.15562
5185.77591
3778.5121
305.734085
32.5858835
80.9281411
3729.46864
3754.09498
3625.39883
3769.80317
3716.59383
7168.21742
26.7911262
52.1691481
9021.87302
20172.4019
3785.9864
4022.70939
3353.39
3369.29186
3657.48878
3503.26348
3553.65497
17420.0331
3421.0133
7738.18767
69.4948627
41.5585448
3612.93386
3750.282
3727.56348
3524.4494
111.300799
3819.90195
55.9780957
3581.66961
4086.95756
12166.6225
78.8795354
3720.54236
438.682446
3653.58093
51.2205412
3747.25448
3790.53226
42.2010642
1414.8081
16623.1896
3541.03366
3702.9778
55.821254
7770.39213
2807.27326
3287.95509
3469.55093
5610.39553
3779.72581
3649.15103
55.9417069
3780.39252
4099.38453
3728.50788
252.393031
41.2077094
3439.97036
3278.73793
4225.13902
3689.68839
1548.83813
3748.24977
2853.08588
36.0256175
3726.89586
257.496264
3566.19914
23.0030449
3553.47408
3643.14315
3645.62236
3387.69155
3726.38812
3812.94703
3256.79006
489.673935
4140.38475
10927.1536
3716.83743
143.784897
3777.66714
3609.91616
31.7426527
3717.84304
3719.21151
3646.94853
3642.89517
3639.05665
60.6103579
3732.29146
14114.7589
3764.70356
3573.44211
3677.91156
3575.07936
74.9994816
33.0558032
3374.76443
3561.50208
3444.96669
14439.3453
3503.27835
2623.56737
572.45898
3606.34093
21.5641709
9123.44154
51.617975
3875.56263
3681.35264
3522.55566
3407.17442
1230.55202
51.9895078
3979.00445
3687.05633
3695.88261
4181.50635
4074.53661
87.6191548
3712.04597
3728.01236
36.1647984
4105.25693
3621.82189
3575.41711
2395.9266
3245.94079
3627.86
3780.25
3823.11419
5446.08889
3953.45048
3473.568
10205.1886
3718.22218
298.904057
40.2486124
4246.49527
18692.9726
3585.69631
4494.57591
46.7169802
3667.02724
3755.94552
355.515662
3756.54677
3397.08086
3481.72945
3630.84066
3690.17295
3702.79976
4035.90666
3626.89123
3633.53196
3705.46955
3731.49201
2765.60972
11382.8833
2908.28407
45.51214
3579.89431
14331.1341
10670.0178
3757.89486
3809.766
14898.0846
89.1566747
3573.30631
3785.77416
3768.77632
2456.72488
385.946047
2405.37299
4228.82797
48.1277652
3965.85056
44.7900227
3887.56721
3911.0885
4171.35599
14834.8386
2769.8448
4160.5045
4345.82744
3750.02827
3450.46265
36.0940446
3326.9883
3898.48103
424.62226
3907.09521
3977.42715
2013.07496
24.6799319
11532.3616
3434.96311
3625.2913
1447.173
3776.94081
2441.96896
4160.30155
79.6567114
43.0378531
975.069928
3672.5296
3862.44151
3734.62548
40.0536037
3732.88502
3952.90261
3688.36519
3778.9154
3797.08515
36.6810709
3803.0159
3680.84292
3737.4837
28.1600328
182.991156
16783.4343
696.730345
3787.78535
3802.28927
3772.1588
3722.6193
3815.05021
3680.85378
3136.18346
2369.37656
3225.46486
343.176699
3728.73573
3807.0458
12952.6627
3781.09852
46.010145
18.6228315
8188.0587
3664.68976
287.656867
3638.80833
3636.40528
267.691456
59.8097744
3592.14843
3630.4142
58.8695973
217.749968
3671.00795
3821.15806
3567.11164
2630.44725
2919.59485
3939.31223
3690.23733
3417.00906
3593.03872
3606.61717
16468.9571
3621.3848
43.5859419
3839.07901
25.251718
20.3961036
3803.07405
10394.8282
3700.72706
3740.93268
3688.88
32.800511
3646.89159
339.103202
3176.12452
67.1535415
3710.01624
13908.0843
34.3939594
55.9660626
3386.79324
3514.91221
3590.71124
3026.82276
3701.27416
4034.32032
5055.38737
3404.90135
4024.53342
3598.18369
3667.00631
4197.81501
89.9393678
29.3688081
14033.9178
3511.18424
3406.13639
50.757855
3501.84895
3553.41947
3707.71167
20.8869283
52.4987504
3614.16611
3656.49743
4120.7246
3730.97193
3682.74824
4107.20223
3808.56924
13472.7616
3686.96365
3673.87144
3615.09025
5925.24024
3712.579
113.918853
4039.49996
4063.05554
3608.63121
3665.79347
3594.09715
3993.69358
4833.10167
3587.96505
9709.98634
17277.3134
200.550129
3557.4694
47.2258273
3730.93453
3534.23123
14593.0071
553.240881
3551.96432
50.3661267
34.948789
15458.2413
228.976697
10365.8882
3641.33659
293.015598
3641.56037
3515.80422
3622.39964
3621.88906
3419.82424
3478.45741
3481.02859
8720.31055
618.028721
3753.45607
4715.07799
12043.0584
3144.2677
14752.4537
3922.29611
7450.2737
5256.22533
3827.05915
3963.10255
3912.93144
3640.78465
3561.89963
113.924569
3837.46095
3803.17283
153.684611
3748.92321
3688.02212
3289.95882
402.877577
3621.33237
3659.69321
2996.01479
2248.10829
7977.95003
2679.69941
4032.19652
811.524444
74.0839261
51.5858836
9073.42914
3681.5859
3709.92855
3645.3171
3962.83033
3687.14818
2105.42255
3757.88465
3625.32422
5785.70403
3730.93678
4647.76651
3801.2247
3642.78576
3732.97588
3539.53222
3671.10305
3745.29517
3582.92583
35.6991058
3638.38627
4015.68297
5487.67766
4020.16876
3760.55462
13256.5451
15527.9093
586.666274
3475.75046
61.9950607
197.373043
3646.03844
108.983426
3687.26982
3893.67612
3663.45851
63.5425585
3987.61018
24.3889371
3620.81966
3679.15275
3635.04443
3542.56397
3250.12744
3685.99371
14979.4356
26.6487552
4344.41683
2781.38783
3642.08266
64.4084843
8340.16222
3769.08581
3681.75717
2637.61063
66.4902575
3668.02958
3730.36639
181.566818
3769.76869
3725.09441
4021.57075
34.7223847
11740.5759
3153.44427
171.509104
19681.4889
525.317673
3955.05919
3454.35406
3558.54353
110.349706
3673.84432
5926.52152
3999.825
3747.16669
3616.4286
3678.92398
3749.27062
227.174399
3750.6784
3616.89875
5336.03413
1253.32037
3714.08577
19893.3919
18410.0724
3265.94634
4059.54801
3688.49731
3610.87149
3678.81206
3785.28816
4111.35215
4079.79146
3503.13824
3611.17006
3694.17722
3738.13687
9123.07754
3533.81243
3401.52783
3634.44628
3699.35278
3549.96245
83.4733728
3512.80141
3689.95542
3573.65036
3621.39433
3989.46812
3419.619
3464.49334
21.5564582
886.706569
3174.47953
3707.60415
3679.99147
36.9123404
3606.27688
118.346669
3689.06184
3612.8894
32.1217517
6449.6751
3495.14795
52.2424428
6390.48118
15700.1939
87.9223206
3629.65888
3716.05371
3690.39666
3719.16372
3629.37691
3622.88451
48.5395863
74.8354554
3758.59408
3939.56628
3821.69021
2864.53999
4077.9672
322.674244
112.897595
4110.20355
3309.0665
58.5908108
260.79943
25.6582855
3756.1886
4019.89934
3691.84351
5649.57612
6311.98676
3942.35785
33.6668981
92.1046147
4348.01438
3779.01622
3834.62255
4227.0299
25.3789051
4191.21726
2558.99365
3483.82
4522.33896
4342.22553
24.4525432
4271.85774
4249.20558
60.4982466
4125.88137
3947.14512
4630.34377
4079.65292
19540.7217
3811.9282
101.927046
3952.87107
294.45923
15612.919
4457.65287
3841.6685
4041.2448
114.052709
61.2129692
3959.42183
4325.00346
89.6841379
72.4415742
3764.20844
3085.06826
6096.17331
54.8687937
15169.0594
3768.91656
3358.49135
3744.74452
69.9607365
331.005968
74.8067908
3808.77483
892.904048
126.276381
3896.52841
67.3512848
132.961303
3785.24957
3746.22972
3553.32139
3690.30291
3677.15689
3723.2274
4107.19784
3630.42619
3679.1846
3731.53704
9941.65172
2397.91042
3622.00343
62.3427345
3656.59363
3616.26462
2924.00065
3627.04396
16505.2111
37.0585091
17499.3935
7658.94541
3654.92673
3755.55439
3634.25411
3579.61335
3691.62145
3665.64196
3930.71795
3672.26156
3589.47607
18427.2558
18215.9682
3428.01908
3710.88601
3558.29157
3273.96974
9405.24465
3455.18433
3609.14185
3630.05122
3680.84427
98.7455405
25.0125273
3563.18501
221.361404
3293.66977
2451.17906
3975.82649
10311.0458
2673.48085
3558.41455
3648.47244
3655.16388
3727.49656
3522.49362
3695.95757
3100.92582
3519.31747
428.30202
38.0834775
3642.23439
3666.71913
3558.44699
18836.0463
3717.75045
4113.58511
3680.21646
3653.93282
1028.77455
2742.272
3154.83934
32.2096152
434.038365
9760.9692
2672.34951
3774.58188
3689.96318
3808.28401
3799.08047
26.5468382
2382.04216
2454.58053
3486.48949
3490.37222
14275.2922
3303.64249
2562.76813
3696.48056
5351.62487
3781.61531
3699.22565
25.9468032
3647.23828
3748.87381
4021.88468
11958.6898
2539.29864
2367.22523
5667.08521
3501.95978
3718.01156
3597.20591
199.042363
1763.39618
3809.99094
471.541664
40.5584095
3380.32335
3616.29502
3688.49973
3709.68433
3742.76573
3720.01172
3788.52501
11602.3817
3731.65354
3637.40403
20571.8971
94.2374025
3822.96815
153.795068
3660.53623
6498.94588
2966.0401
127.957357
3428.6742
3645.46575
3742.95518
3788.58919
77.2448815
3803.50916
3687.95607
3813.93416
3793.13459
3792.1658
3886.24277
3574.52881
3899.22518
220.742081
3731.75175
3771.02284
19030.1531
3738.2682
4144.54104
3467.93053
28.0379583
3735.60876
12208.8996
3576.69307
3710.41114
3552.24656
740.209957
3641.73898
2474.98874
3241.4705
171.478279
36.9398916
3699.4796
3725.75404
3692.71527
3729.51175
3682.48503
3710.82074
17930.1435
2284.02129
3706.21947
322.2248
12896.7874
3684.44096
17213.7516
3808.78769
3735.522
3747.317
3732.82436
7171.33658
79.7164709
3540.70732
1575.09611
3543.61649
376.149147
634.989726
9230.09748
4062.1411
3752.3271
3816.19635
3734.3257
3760.98142
14329.0698
2344.74356
3051.37815
3523.59452
3514.34839
40.5848218
16157.005
609.605655
16998.265
3628.25406
96.2348628
3705.33104
3854.6502
3674.4941
3841.02576
3843.88828
3879.96418
3775.86153
407.508103
3737.39574
3777.2199
207.829101
36.601341
710.101639
3897.02007
3867.82516
3718.84721
3838.51132
1971.3472
3835.45713
2790.38584
3791.33563
3826.45623
53.2100672
3783.97094
3825.88574
35.2994477
3854.62745
3775.05718
3712.50861
3705.17458
3748.09717
31.8091884
3777.74417
613.511688
3838.59217
3873.67748
4180.89948
2875.94012
3447.69494
3449.59268
7463.32934
7510.21344
14963.6658
70.0826312
5620.32337
3550.54732
3719.51048
3844.5943
3767.65735
3714.38022
3801.84389
33.7921114
36.686491
135.333024
3858.01018
307.990055
3757.74387
3616.57733
200.657179
3714.30413
3714.66465
3623.24687
3687.83309
4071.70038
3733.52859
3539.03928
3714.20121
3773.55967
3729.14596
3671.33317
546.737199
2624.42193
3669.94199
893.183806
3775.2123
3671.50566
3661.2149
8980.57215
3627.56062
3600.07059
963.571598
52.7241952
3588.60635
3666.60011
3628.88122
3646.43578
3645.60687
3646.08524
3710.86262
696.201135
3692.85691
41.2991556
46.3819684
5558.8672
44.5927203
6605.02865
3837.08848
109.731527
10610.2553
3740.85249
3714.21943
33.7249366
3774.65779
3731.11739
3721.99817
3123.65517
3607.61874
25.4338784
625.847184
4266.44618
3509.62921
3855.46511
4028.70445
4025.00435
160.799366
4062.57626
3823.59884
8110.14748
47.5454674
3878.45805
110.04498
4408.55905
25.8354318
3851.79563
4020.35534
10618.3393
106.560117
4237.12005
652.593716
4049.3226
3995.67301
3584.58968
4005.76332
3911.70989
2759.81323
3839.68441
3899.71939
4348.08831
3933.85582
76.4886165
3925.62111
3136.79498
3352.91377
3864.25493
13035.0847
3568.48786
3551.93108
63.1729731
4188.25847
3677.25029
3723.17569
36.684309
2923.92772
48.106542
3674.42633
59.7564645
3660.99145
855.745237
50.0985406
1334.56913
3716.07433
3777.42752
35.9277846
3353.76825
3622.77365
2767.87457
5429.59393
3747.75523
15276.5905
3814.09702
20603.0936
79.5495334
5083.59786
19238.6003
9310.3955
3795.39526
3794.68022
3772.6116
3908.65464
3633.09555
3809.00187
44.5716894
3715.33769
3753.95842
3678.26008
81.766213
4146.64771
16556.9576
3465.73558
120.158308
3705.28398
3569.39266
3231.15373
19988.7036
3765.04753
3753.93478
3777.13267
2857.81994
3027.33315
3322.2762
3164.16909
3698.71824
16709.1474
3168.97669
3269.67936
4056.80321
8761.11348
63.5474151
3682.38768
4051.30013
3585.61057
53.3891892
20.2103207
80.0221733
68.770947
108.211914
4126.21535
3701.77402
278.9776
9076.22458
3578.64383
5982.57009
2082.82664
3313.58804
3457.1864
3732.65551
3709.69799
4724.48529
3679.55087
3694.40655
29.7695088
4030.65244
270.234473
3667.68405
1307.08204
3778.98515
3782.45906
3423.30237
3665.01693
67.3795047
15391.0437
2781.70575
174.024709
3612.6756
3698.46115
40.8088805
46.5451454
6015.4005
3624.97729
3762.56116
69.1092579
3768.75697
3640.09142
3754.81826
3607.91799
3971.36709
3825.77085
294.714236
17.4911515
6196.15416
3770.56498
3699.31167
3712.62003
3724.03924
3626.77888
3737.76806
3743.78669
3361.82275
3630.30707
3790.53685
18.3722244
35.963339
37.2164043
42.7094753
3838.76721
1044.69994
3622.90192
179.49657
3657.30675
5025.66182
1237.39091
3654.19129
3557.84999
3691.58967
3733.78976
8107.7799
14487.5417
3645.70524
13873.384
2920.12065
3789.94311
3693.09488
3719.6742
3652.26479
13268.856
36.6650015
5428.89926
3734.41808
104.387859
1120.16848
4106.92224
4495.16681
4053.67255
16831.504
22.8018413
50.59789
3958.16733
3172.57722
3740.61464
26.310784
3742.77898
36.2809758
3833.07736
3616.38463
107.275022
3471.1091
3481.06876
3674.93219
3517.78751
21.2677
28.9910315
3538.27007
140.374474
3696.93192
2345.6044
3163.85622
4114.42805
3692.19287
314.632364
3755.13646
43.3487937
3708.84484
13174.115
5495.51055
137.267548
3650.64652
6807.5196
4026.615
6483.51702
3743.83839
92.4282536
3262.70664
3542.80088
3618.64983
57.9886143
4036.81637
25.4168709
2496.70731
2894.04283
2964.47904
3622.42935
28.9854044
4739.80131
3694.9818
3684.3918
3472.84422
43.0125003
3728.45654
258.469855
309.463138
30.3795733
3796.86322
3383.38425
265.556408
548.020155
3790.40401
3708.36245
3677.89261
2416.762
3598.22242
3717.01457
3562.08721
3604.52501
3376.86369
3510.55941
3780.18897
94.4137512
8864.3928
3857.2925
3814.61539
3623.37584
8802.02889
20218.3943
3715.08941
43.1717818
3763.32775
82.0281295
3850.12321
3728.65209
3745.68973
4098.23817
16.4526032
96.686685
3719.43521
3569.57828
3464.09462
3708.95571
3706.48692
2779.70383
3739.72621
3068.86853
3181.66801
36.1900419
1407.47073
3769.72158
3714.09228
3877.38647
3830.18454
11040.416
3651.28068
3671.33269
2957.11072
3377.02881
17755.9185
3649.24253
14047.7262
4044.97243
28.9051201
2656.23515
3202.43719
3151.83294
40.6944875
3840.52744
81.2768013
3822.39489
20615.6727
3884.10322
3982.88601
7309.97411
3627.07114
3655.42001
3721.75621
13781.4911
3263.98277
33.9355148
2654.52583
2822.70271
3071.29909
3155.2196
32.1089467
3730.84138
3839.35402
164.163794
3754.9406
17947.4348
13751.1355
3547.56181
3621.26673
19.6862103
3664.35596
331.249846
3146.98012
3788.11465
3810.23211
223.437851
3745.16978
3739.16954
178.646156
37.0319038
34.0954519
3745.1649
41.6054714
3701.35955
40.5757224
3732.22816
44.5526056
3423.01411
3852.98394
3666.68097
5550.36334
3766.90742
6126.80739
3523.8713
102.260605
3648.04206
3763.3959
4132.42957
3660.15207
211.258642
3824.79895
19205.0314
18086.9878
3444.49432
77.4053106
50.5823134
3660.41187
108.355291
3597.34509
3255.12598
37.0293619
3682.32084
3630.44273
6945.62799
92.3719861
67.1704132
278.53062
14401.6157
67.6351773
3702.39761
83.3603491
3792.67033
3767.06482
3715.47466
265.713196
271.088307
4789.54286
3736.85601
3693.86298
3999.85554
3771.25636
150.821825
24.9453231
3566.76973
5002.05187
3643.99791
4020.26318
3440.24643
3592.79242
75.0890446
157.744467
921.65819
3442.89059
3503.47312
3559.90257
3542.12345
3965.27635
3644.61488
3594.59286
4096.21608
118.638699
3778.92228
14657.6125
7525.62667
4728.06603
27.0752479
3686.92571
3682.99987
18150.4591
3457.89567
13496.8208
2939.31036
112.757939
71.1838137
3395.30583
3408.8124
46.2915276
5034.83502
3584.49276
4049.14564
3691.29601
4000.93043
3710.17484
3688.05571
18378.4552
3784.86752
3704.28208
3452.7812
3505.91015
3948.68009
3660.83616
14106.9109
3701.87649
3744.32824
3281.9957
466.581728
6695.32219
3647.11337
1064.34763
9301.64919
3502.71891
3495.05213
3567.262
3651.81182
20.9991224
4099.56611
119.183667
16059.1418
20.8777662
2680.03082
16780.8065
3581.71134
2411.44362
5848.3167
3585.74897
225.292704
19830.9814
82.1711695
3693.27097
3753.10797
4649.10795
3555.5837
3522.38674
2698.41492
69.8547417
4051.17634
3388.35737
120.03588
3815.7897
2752.95483
70.4982344
37.564473
3676.7941
3724.97198
3754.89504
4204.9156
3714.31746
3708.01918
3701.82891
26.0307679
3726.85189
8303.57952
3851.13417
5891.61058
3711.48404
3786.84052
3671.57148
6398.34275
20963.8758
3309.57518
37.566591
783.136994
4087.12929
3996.34731
7759.22085
3771.9158
110.415691
19481.8684
3349.42482
4002.79295
3315.77857
37.6648065
7576.95707
2965.5345
3391.51022
213.462269
3468.28871
3748.14555
1184.51068
2867.01127
3052.97162
9812.06089
323.973807
78.3762132
3584.79366
3663.47071
112.809958
4700.22115
17719.2775
3948.87689
4058.33638
3818.13181
3917.33378
14162.9763
270.219461
4025.76197
4038.81555
4017.72834
4002.45274
3897.7575
2495.7425
3718.35037
3497.62675
3711.75852
3807.93452
3526.68016
19798.4753
2184.04373
3503.98931
2990.03995
3945.80216
13030.9062
3889.72312
3863.14542
3879.73174
3890.69943
3904.26034
3520.30517
95.3484735
3852.75987
3854.92225
182.511519
4245.38853
3757.08655
18731.0507
3793.54135
41.8556769
3624.69318
2516.63796
10633.3102
3127.25069
861.946924
778.192514
30.730795
3882.84206
3860.96068
3717.88285
21119.8355
157.298317
12877.3557
4215.53182
17653.3089
3786.5613
41.4837618
233.742034
13603.9137
3691.01787
3773.07025
117.908033
4015.94791
3915.576
3973.1776
3453.89897
55.3461056
22.1958022
3832.58782
138.229723
15382.0539
3801.03373
147.277179
3847.44682
18407.9645
3614.41446
40.9583007
89.685347
3810.59355
310.837877
17924.535
10803.5984
3726.3197
3778.2939
35.0142468
10958.3661
3825.61413
3814.50699
19784.0527
3648.48086
3722.48388
18725.9091
3725.77614
3709.31852
3797.2705
4854.42187
3860.40589
3475.86832
16297.7887
6758.49021
3740.10621
112.716514
3746.46693
3791.8405
3796.49902
123.262129
4130.29581
3614.38427
3602.64293
3385.20776
3368.13553
3165.01655
14095.9641
3514.88717
221.680493
55.1732907
65.2043683
3738.21825
4139.15101
3709.44801
3795.44471
7348.01873
4133.53045
470.144261
2901.77253
3637.93166
57.4863074
3133.69012
3186.72381
3294.33782
21.8252616
3580.53705
3640.29351
3143.32708
3242.07327
39.763953
3965.54794
3568.50019
3622.15719
290.392583
2376.47136
2999.26594
3158.46325
3441.14513
3538.84822
179.440169
3772.21374
3503.48162
3736.6355
629.688719
3829.42092
3647.40678
3857.26265
4936.01859
39.1282758
3664.70757
3792.71274
3959.97225
3505.6736
4065.99371
3655.77361
39.2355561
3782.09934
12072.1567
4188.54528
3857.94965
3777.15364
3921.46367
3677.22482
4048.40013
6695.9989
4360.69138
3667.7548
4005.6142
3663.71107
3718.41936
3800.73811
3632.77683
4040.20713
3639.2564
138.812061
69.7266286
4549.19188
3678.04453
3760.85149
8143.54109
3738.97166
49.9646425
16756.0471
5124.31213
544.651242
3728.93462
3803.2619
83.0661204
3503.5225
3338.69067
3895.6244
99.5569376
7727.85782
3817.46138
3772.61619
3801.76386
3766.15753
27.7034771
3543.61479
4034.31146
3669.28851
3700.88393
3731.57223
3722.17433
3667.25027
3711.16015
14660.405
18687.7701
687.622749
3662.10916
3758.248
3749.70485
3628.6628
3714.06243
15.4703383
3751.68337
3420.23222
3389.39028
11971.5316
700.024541
4107.94341
3681.82427
3645.37554
3660.95537
3753.75241
3704.58954
3612.85235
802.283904
22.8360529
81.1061791
3761.70699
10153.087
4101.58359
1853.84122
376.202558
4162.15569
13530.0088
105.525744
18298.9468
3537.54743
15603.609
3705.02624
6019.64842
3585.08978
3604.25974
3697.77547
3847.72555
3738.98568
1001.95667
3798.30064
564.308381
3843.36893
935.589889
15457.3699
3669.84725
3692.77419
3549.07329
4588.49516
3969.04399
3582.58097
3657.53655
23833.0895
3587.46435
28.4435322
50.1098471
15866.2793
3966.58239
3772.84948
1227.68479
3582.26253
3777.70801
11063.6605
4088.66665
12118.4177
3762.95273
2651.01597
10359.1326
3433.6347
3545.07881
7330.75718
3600.22289
67.1636717
116.010025
7774.31422
45.6419442
3682.46989
7764.36578
15762.449
37.5534759
35.339389
3944.87436
3669.23633
44.0809231
3742.38784
213.128005
2338.68608
3068.98048
192.778641
3193.98209
3471.21751
3578.74547
2879.56222
3504.19891
3669.296
7091.95507
3959.91599
3705.31952
2518.26489
3599.42947
3660.73762
68.7464155
3702.40067
3468.49586
3688.69057
11393.0097
1838.8112
3690.91559
3717.41283
4001.32078
3733.33515
722.701776
3850.10963
3618.35888
3573.8042
3753.36594
40.1823152
293.085469
3748.91915
3773.44684
3643.69727
14.699281
83.8075063
3570.54909
3644.23658
50.4557317
3705.55211
26.438024
3611.55569
26.7736226
3558.51377
11142.2029
3499.27788
112.012947
3484.53377
3549.9201
167.051787
4730.14268
2979.66827
10718.9445
118.932788
3408.18351
3580.45366
33.7718412
3499.40096
3607.25507
3487.38079
3424.45934
3600.0369
344.561028
3674.69454
3718.7671
3562.79537
2901.99273
69.6941514
2485.79883
3647.25672
3677.00498
3803.36087
3736.41194
4065.22772
112.595697
35.9786569
3741.46676
9084.32278
20.0415747
9951.01606
61.8190081
3837.3331
4185.40888
4098.24223
66.4309258
60.6321582
125.994085
3806.05216
43.8052122
3666.14446
16164.9004
3557.87618
3645.59671
16619.8151
37.9303074
3706.20065
3699.56556
17859.0298
3730.79238
3781.30801
3713.07696
3737.81155
3632.68457
2825.85271
3481.28163
3590.79886
544.961312
32.5804762
3709.74917
3748.79186
3585.93783
3680.35347
19650.2828
7139.23209
3730.97646
3745.34363
11991.1505
11904.8882
3695.51112
5308.39697
3699.98862
3709.35764
5432.08816
8600.21052
3698.64928
3747.0957
3770.63646
3701.7976
3660.31267
1483.47489
8702.43639
3789.6015
755.977647
14069.005
116.398514
3637.8456
2354.52386
3281.51995
3301.97068
4782.55582
3452.71108
3472.28789
3701.58495
321.868733
976.014682
37.4441065
20892.7813
3735.55482
677.744689
201.224804
4653.32575
3754.76285
3337.46104
3451.36196
6728.23899
975.645908
71.7177185
6931.52477
3335.38578
3702.00957
5444.34941
4049.36643
41.3276235
3819.71939
3597.46278
3697.72173
3825.36799
3798.68232
3934.60869
4219.79139
110.10439
9487.15602
3779.11154
70.3338096
3750.32089
3754.61194
3873.08579
3661.64925
3672.83795
3759.07086
3856.84168
3766.95095
3753.77639
5880.39966
3749.39555
10063.5637
509.115453
16780.3426
3701.66742
3552.18828
3901.85017
3567.94579
3532.20946
42.4738848
3310.60784
201.896421
4261.18683
3987.86265
435.895618
3645.13688
3769.4303
4000.21995
484.193114
3548.02416
3741.74918
3668.71158
3728.40981
3631.0051
15809.2356
3738.36239
14236.3421
3744.58397
5490.00983
3678.8907
40.8083729
16247.9559
2740.61909
15782.0818
42.6060535
3726.61392
3638.31579
3500.81315
335.147444
3596.81549
3742.36931
3773.90172
3709.43136
3746.67394
40.4393237
56.2541324
3310.92352
3678.44609
4194.25825
42.9243066
103.214015
3691.31604
3690.09749
3624.67794
6442.88736
22.9361164
54.6647965
3625.59957
3162.05831
3889.88717
3663.15102
3632.7015
3760.22499
4900.81668
3668.34425
234.472141
7377.55398
6934.59662
4584.96859
3755.99014
3730.5183
3742.98062
21.2191379
3672.48999
3117.3936
37.1274177
3718.27798
2678.51614
3475.26778
3650.31025
3723.28323
60.6470863
3997.13732
3690.47451
3672.36192
2450.14236
126.277829
3593.44522
4083.86467
28.9328906
3720.54359
3695.85379
3731.60145
3807.12199
3762.78378
3809.59034
268.965169
3504.1768
37.4313592
3322.31085
3647.01484
3769.79658
3662.11216
3695.56166
3750.29759
5870.56557
521.572983
3726.49432
3749.54156
4041.00252
4002.7927
3760.12732
3731.88225
3770.54383
1206.30685
6268.48424
3683.77346
3745.80593
3714.98987
3761.45624
3679.66312
55.3948305
3802.75318
3709.13905
3175.60587
3801.59049
3464.94882
3493.6403
70.0869671
289.59695
3699.78557
3298.80752
17121.8461
7561.60786
3572.9402
3645.94889
3766.85285
3789.91355
3726.56533
121.140131
3816.40443
26.1249707
36.7317857
3687.47389
3560.61918
3550.62483
3666.53229
3214.48735
911.235681
3620.78201
3756.55679
3684.75099
79.6829369
3654.13643
5782.26846
3726.90736
3603.86544
4750.32386
3762.07579
53.304732
28.5097686
3376.44045
96.2001506
5493.69399
3496.89543
55.2211129
2615.22445
3895.11453
8513.83355
3701.15343
3713.91852
3615.35209
3667.04948
4081.33382
3872.75537
3788.91159
307.653927
4136.90244
3913.06038
243.91684
3878.12497
3377.3626
3477.24581
3654.53715
21.5008521
3583.17905
37.2299802
3695.54476
37.5974562
3610.85217
124.053649
3714.45688
3205.02498
3083.04876
2799.73213
3275.1978
99.0471757
3752.765
67.2865497
3474.5042
35.7446017
220.225866
3732.85116
3484.55275
3666.52948
3742.40026
1337.84258
3484.87592
10658.2778
3552.6413
3791.80719
3715.52659
3717.31516
3760.64378
3734.66611
4018.39493
3716.88622
3810.06932
3750.15664
3784.05522
45.4511007
3795.99435
3754.1911
3780.3326
12599.271
15096.209
3819.59802
4134.70159
3711.72077
4154.43463
3771.83984
3712.40451
3633.30089
4290.2835
3874.94853
3705.04132
133.196875
9530.89209
4005.63118
3603.3149
12560.7818
3599.08974
3540.64353
3619.23613
3666.1985
6018.12417
3735.16481
79.5611481
3655.37781
3604.005
3587.98892
3645.37132
3274.72878
3453.56716
3530.80997
170.895974
17053.2373
69.9346956
3515.65663
3561.31929
3658.7122
3677.44112
3707.3102
3740.10324
42.2467207
3708.75297
3579.35721
31.3325022
4670.13852
3623.87082
40.0589177
3251.76968
3428.95191
3266.33232
3739.89616
3644.43521
3867.44532
6896.62464
12700.8395
15111.9328
3869.56966
3828.83173
3852.2152
3858.38443
4922.24835
3524.83718
3498.32547
3511.97553
3784.55085
37.6414536
3831.30086
50.4414344
3861.05076
12588.2054
13297.4439
3894.67253
3942.60262
3931.24872
3882.94874
42.7989821
14511.923
3868.52955
3822.94476
338.999193
9365.21892
3557.23675
31.2020426
3814.63563
3743.06398
460.369518
3844.46301
223.882548
3432.52653
3404.42364
3754.17928
3806.31768
3666.53096
3826.87267
3890.19688
3368.09194
19665.1217
3754.40305
3531.31079
19993.7708
3189.3631
35.5853639
1722.63749
19473.0709
3697.81452
2965.75558
3518.18649
2618.09797
3104.79091
3564.35256
17564.5701
102.790907
4104.48977
997.55129
16929.5508
3797.32228
3736.98315
111.744388
27.6204405
2938.22852
16480.5179
40.3292483
3639.65204
3345.09326
54.5274323
3460.07045
3567.80343
3692.21167
17.4414942
38.5292543
3779.61646
30.2911919
10695.8294
2334.69992
1165.9518
3763.2384
3763.22991
3702.26053
3865.01601
3783.30735
161.3696
3619.89249
4917.39387
4572.68686
3658.47221
3655.89927
3829.49514
12389.4074
7312.64573
3700.41955
3508.12821
3606.2108
16886.0938
13167.5364
12706.04
3565.79185
3646.50381
3551.69175
20654.2519
3680.49927
67.8723616
3748.34898
3692.02683
3802.42502
3627.7015
14529.6711
90.6897358
3644.62742
3711.53984
3772.73524
3571.97245
3335.89944
3692.45938
3772.1581
3673.0075
3676.02518
2220.99236
66.5473909
18.7760582
20285.2482
1754.87585
28.7524868
4049.40803
3680.15451
15179.609
23.3315258
26.2055992
3730.56764
82.8231629
4106.89374
3706.81282
392.276923
90.3745993
20764.9034
203.998141
3625.01139
14357.8853
3737.48108
786.577692
3707.00845
3345.33773
3692.90962
3811.92861
3694.99483
20417.7407
388.952989
3750.97722
4134.40311
91.328476
3836.17813
4219.99821
3863.85933
295.358029
3799.47473
3721.68491
3815.81654
14515.4442
3726.93873
3680.13684
237.85304
1001.89381
4797.54566
3713.94782
160.922691
43.8166548
3789.93145
4152.30135
3728.12172
3751.7985
96.4106315
296.520668
2252.86017
38.0495627
3561.90286
3484.81732
3599.65244
209.346128
3722.69505
3769.88788
3726.22427
4561.71009
3755.42879
3636.1605
3594.5066
3744.92711
31.7264884
3746.95493
34.2235209
3856.4842
472.008601
3741.55744
14401.3133
3697.26022
3971.30525
962.381982
3538.34275
3444.45157
3572.59243
3698.50049
14246.6523
3687.04453
25.6537134
3860.88944
3613.27207
3673.70696
3701.75246
3583.50164
74.7402915
1046.47403
3679.48841
3673.95066
3458.11115
15006.3334
18.610881
8687.534
3661.44781
15989.7212
3601.92709
11769.9004
341.70193
3396.51535
3603.72919
61.0156445
3765.03754
3713.32974
3539.79643
3593.23387
2211.28263
329.126454
3408.64126
6818.97005
360.197819
5212.36705
3617.42028
3657.93662
3118.58914
3584.66989
51.4815048
30.6827693
3419.40921
131.92869
15327.1952
115.776495
3588.66812
712.09843
51.9339322
3670.76192
3291.66331
76.6277945
282.511006
64.5967933
53.3283048
3675.92241
116.753642
3559.54396
3540.38866
486.990855
39.7864598
3738.65394
3568.4766
3529.37422
25.7334281
3725.62018
3731.54634
3681.44309
3691.8036
3738.21165
3905.35426
3823.06554
3809.11254
3664.51574
3582.41578
4003.5154
148.864272
4084.57123
7143.35355
282.539821
3292.03309
3717.19555
3545.26701
3594.96465
3645.29886
2357.24784
2971.8189
3347.2625
3719.36776
184.888371
241.715711
37.6203044
2601.02594
79.0426242
3886.28349
3750.37617
3726.99092
17606.0469
596.824809
3649.43457
78.3121243
333.976402
3843.76268
3744.06023
3639.91839
243.62748
3729.19793
4873.89439
3565.5444
3667.1873
3807.84218
3774.01509
3810.88315
3635.77579
278.002199
605.662986
3355.04277
3653.18176
292.945457
3681.29698
259.046254
3707.00958
3823.58408
503.283514
52.1804656
21.736247
3450.64381
3480.39594
230.945979
3779.04844
48.2063977
3615.66967
38.3539229
161.726031
55.2340281
16404.0522
204.581437
3613.61242
3615.1054
4070.63238
551.517982
3642.61698
199.631192
41.9217149
3696.06754
3700.90609
281.01578
3156.89057
1762.72817
3540.76685
3586.74201
3519.81896
3524.11187
603.755542
3581.8921
3552.88248
31.0207642
3508.35311
2983.42634
3236.16477
66.6695176
22.3395231
637.276487
3505.10433
17473.398
3810.20712
3548.78382
3612.5431
3622.86351
3453.28293
3666.89548
673.683399
14044.7851
32.3433431
11249.3404
3542.59509
3490.78984
147.276497
3555.28675
31.7255516
3567.74849
3657.82075
3653.50446
3597.7153
3949.5554
3413.96873
2559.79766
3344.90828
6952.10527
13630.4768
151.013438
76.9277662
3540.97348
19321.7647
108.996689
2113.5249
2782.53058
3724.58395
3473.44976
3630.60182
4024.26601
3967.46982
3692.54121
3489.63721
3534.69516
3616.73308
3696.16081
3972.04171
3378.25946
3453.5096
3531.1873
3626.52021
3738.66513
3834.79721
23.0528
3594.46606
97.015752
8150.93334
3462.19384
3118.27171
47.031883
3067.73393
3514.79339
3550.16048
3594.56703
15885.2588
57.5208606
3430.84079
9186.42869
3408.02319
3693.24896
226.340026
3842.62979
2643.4076
94.9199637
3404.99346
3438.9473
3357.58582
3487.98138
3584.12533
11816.908
51.2158371
11322.5256
3781.49189
3441.22227
35.3543227
3079.46574
153.513524
3292.38967
3383.81877
3397.96866
3772.51436
68.3292988
3156.73183
3515.31818
3465.74218
6753.04971
3833.29162
470.246304
3726.92886
5806.41136
1886.34504
829.25751
178.479501
2380.91566
45.1079369
37.4491639
3487.79994
3436.75921
18239.9233
363.772135
3520.84746
95.869367
8610.5096
3881.73489
17999.0791
382.218686
197.395444
862.771669
3523.9751
356.880305
3361.80174
66.2583802
3340.65223
2236.50721
10473.278
64.6855328
3641.13464
3245.77836
3709.2716
3443.36461
3436.75585
3474.69786
5311.79568
48.7463606
3636.382
2834.42338
47.3716313
3349.31279
3751.15416
3477.70201
565.675373
5881.43324
61.6915193
3810.47177
695.718622
3465.38677
3328.85861
252.019028
181.256404
979.65607
2393.16315
555.310475
3782.10329
3483.68926
17227.3056
788.155213
43.071967
3538.02219
267.663432
3544.52477
2752.60017
3324.612
3455.22442
1874.13977
3164.43017
646.239129
2933.5921
293.831757
36.9655552
3014.71181
2655.45946
2877.97344
3120.42471
2869.1077
2079.09074
4856.67533
2710.22118
1011.51933
719.625833
222.4028
272.525952
48.1765245
17.2499598
149.808353
43.9775814
107.05159
170.702591
24.8350748
114.928805
32.6732087
31.8397784
113.019384
90.8740648
59.4718347
83.5410884
80.6541545
34.115768
92.8356468
53.7336637
32.696607


